Inferring astrophysical neutrino sources from the Glashow resonance

We infer the ultrahigh energy neutrino source by using the Glashow resonance candidate event recently identified by the IceCube Observatory. For the calculation of the cross section for the Glashow resonance, we incorporate both the atomic Doppler broadening effect and initial state radiation $\overline{\nu}^{}_{e} e^- \to W^- \gamma$, which correct the original cross section considerably. Using available experimental information, we have set a generic constraint on the $\overline{\nu}^{}_{e}$ fraction of astrophysical neutrinos, which excludes the $\mu$-damped ${\rm p}\gamma$ source around $2\sigma$ confidence level under the assumption that neutrino production is dominated by the $\Delta$-resonance. While a weak preference has been found for the pp source, next-generation measurements will be able to distinguish between ideal pp and p$\gamma$ sources with a high significance assuming an optimistic single power-law neutrino spectrum. The inclusion of multi-pion production at very high energies for the neutrino source can weaken the discrimination power. In this case additional multimessenger information is needed to distinguish between pp and p$\gamma$ sources.

==> xsec_GR_full.dat <==
100000.	5.2418592529287086e-36
100693.16688518041	5.279290658313489e-36
101391.13857366795	5.316997530667756e-36
102093.94837076799	5.354982013807839e-36
102801.62981264736	5.393246263273659e-36
103514.2166679344	5.4317924628453026e-36
104231.74293933042	5.470622810919374e-36
104954.24286523223	5.509739522032572e-36
105681.75092136585	5.54914483408055e-36
106414.30182243162	5.5888410064512116e-36
107151.93052376065	5.6288303057821726e-36
107894.67222298287	5.669115027975988e-36
108642.56236170656	5.7096974907883325e-36
109395.63662720939	5.750580024088734e-36
110153.9309541415	5.7917649849625924e-36
110917.48152624011	5.833254746574759e-36
111686.3247780561	5.875051703470894e-36
112460.49739669263	5.917158274354432e-36
113240.0363235557	5.9595768904939636e-36
114024.97875611688	6.002310013834726e-36
114815.36214968828	6.045360121535365e-36
115611.22421920988	6.088729717117879e-36
116412.60294104913	6.132421323366619e-36
117219.53655481305	6.176437481933372e-36
118032.06356517297	6.220780765048684e-36
118850.22274370184	6.265453756379103e-36
119674.05313072435	6.310459072842156e-36
120503.59403717973	6.355799348113379e-36
121338.88504649773	6.4014772424863e-36
122179.96601648717	6.447495432274556e-36
123026.87708123816	6.49385662661571e-36
123879.65865303692	6.540563560151694e-36
124738.3514242943	6.587618979927898e-36
125602.99636948749	6.635025666112872e-36
126473.63474711512	6.682786423284151e-36
127350.30810166616	6.730904077184832e-36
128233.05826560216	6.779381480069188e-36
129121.92736135342	6.828221513368196e-36
130016.95780332903	6.87742707729334e-36
130918.19229994071	6.927001105262475e-36
131825.6738556407	6.976946550051516e-36
132739.44577297394	7.027266397236531e-36
133659.55165464422	7.077963655067857e-36
134586.03540559483	7.129041359930886e-36
135518.9412351036	7.180502573454094e-36
136458.31365889244	7.232350394347915e-36
137404.19750125153	7.284587934967752e-36
138356.6378971781	7.337218348328043e-36
139315.68029453032	7.39024480087864e-36
140281.37045619581	7.443670503803412e-36
141253.75446227545	7.497498695544834e-36
142232.878712282	7.551732631078077e-36
143218.78992735434	7.606375611075581e-36
144211.53515248687	7.661430954580971e-36
145211.16175877422	7.716902016287603e-36
146217.71744567182	7.77279218076932e-36
147231.25024327188	7.829104859631077e-36
148251.80851459535	7.885843503805585e-36
149279.4409578996	7.943011590751712e-36
150314.19660900222	8.000612629747311e-36
151356.1248436208	8.058650163927747e-36
152405.2753797291	8.117127767037733e-36
153461.69827992943	8.176049051440076e-36
154525.44395384137	8.235417655593037e-36
155596.56316050744	8.295237257449443e-36
156675.1070108149	8.355511563172865e-36
157761.12696993488	8.416244323607218e-36
158854.67485977788	8.477439310496444e-36
159955.8028614669	8.539100340495836e-36
161064.56351782702	8.601231268664675e-36
162181.009735893	8.663835993655117e-36
163305.19478943344	8.726918390985417e-36
164437.17232149316	8.790482484382566e-36
165576.99634695283	8.854532222320646e-36
166724.7212551063	8.919071654995204e-36
167880.40181225602	8.984104856668597e-36
169044.09316432642	9.049635939001568e-36
170215.85083949508	9.115669050226121e-36
171395.73075084254	9.182208381451788e-36
172583.78919902036	9.249258160280355e-36
173780.08287493754	9.316822664646567e-36
174984.66886246568	9.38490619558006e-36
176197.6046411629	9.453513102762926e-36
177418.94808901657	9.522647783995065e-36
178648.75748520507	9.592314685092368e-36
179887.09151287877	9.662518268560003e-36
181134.00926196025	9.733263060708432e-36
182389.5702319638	9.804553629272613e-36
183653.83433483465	9.876394582271052e-36
184926.86189780783	9.948790570689686e-36
186208.71366628676	1.0021746294922697e-35
187499.4508067419	1.0095266500354651e-35
188799.13490962936	1.0169355975526925e-35
190107.82799233	1.0244019557935442e-35
191425.59250210854	1.0319262131084969e-35
192752.4913190936	1.0395088629805807e-35
194088.58775927778	1.0471504033309065e-35
195433.94557753945	1.0548513367031443e-35
196788.62897068448	1.0626121713158368e-35
198152.70258050982	1.0704334199697748e-35
199526.23149688795	1.0783156005482397e-35
200909.2812608728	1.0862592362048913e-35
202301.91786782714	1.094264855136319e-35
203704.20777057184	1.1023329907235212e-35
205116.21788255655	1.1104641816902381e-35
206538.01558105295	1.1186589722582864e-35
207969.66871036956	1.1269179119960615e-35
209411.24558508926	1.1352415557966291e-35
210862.81499332894	1.1436304645565106e-35
212324.44620002195	1.1520852100904381e-35
213796.20895022323	1.1606063529110413e-35
215278.1734724373	1.1691944760962957e-35
216770.41048196948	1.1778501631836077e-35
218272.99118430016	1.1865740039650831e-35
219785.9872784825	1.1953665936644027e-35
221309.47096056378	1.2042285336322255e-35
222843.51492703034	1.213160431456509e-35
224388.19237827664	1.2221629007981085e-35
225943.57702209774	1.2312365615757642e-35
227509.74307720707	1.240382040262077e-35
229086.76527677733	1.249599969680353e-35
230674.7188720069	1.2588909885877674e-35
232273.6796357107	1.2682557436182224e-35
233883.7238659355	1.2776948863830182e-35
235504.92838960094	1.2872090762788571e-35
237137.3705661655	1.2967989796189544e-35
238781.12829131776	1.3064652691492873e-35
240436.28000069334	1.3162086249909913e-35
242102.90467361783	1.3260297339125017e-35
243781.08183687527	1.3359292901377868e-35
245470.89156850305	1.3459079951223528e-35
247172.41450161304	1.3559665576118804e-35
248885.7318282391	1.3661056939684737e-35
250610.92530321138	1.3763261275659976e-35
252348.07724805747	1.3866285900142946e-35
254097.27055493052	1.3970138201448662e-35
255858.58869056456	1.4074818908832493e-35
257632.1157002575	1.4180349011818087e-35
259417.9362118814	1.428672943142543e-35
261216.13543992065	1.4393967883024364e-35
263026.7991895382	1.4502072161103159e-35
264850.01386067003	1.4611050140133788e-35
266685.86645214795	1.4720909780770482e-35
268534.4445658507	1.4831659127416995e-35
270395.83641088434	1.4943306308880252e-35
272270.13080779125	1.505586678779084e-35
274157.41719278827	1.5169334450466605e-35
276057.7856220346	1.528372487688792e-35
277971.32677592884	1.539904655781695e-35
279898.13196343626	1.5515308072259026e-35
281838.2931264454	1.5632518098523523e-35
283791.9028441556	1.5750685404615395e-35
285759.0543374947	1.586981885817384e-35
287739.84147356695	1.5989927424986885e-35
289734.35877013236	1.6111020157210685e-35
291742.70140011667	1.6233106223321539e-35
293764.9651961531	1.6356194884483606e-35
295801.24665515457	1.648029550779824e-35
297851.64294291893	1.6605417561722812e-35
299916.2518987651	1.673157062172245e-35
301995.1720402016	1.685876436813181e-35
304088.50256762793	1.698700859120621e-35
306196.3433690677	1.7116313189032166e-35
308318.7950249354	1.72466881746605e-35
310455.95881283557	1.7378143664281562e-35
312607.9367123955	1.7510689902797662e-35
314774.83141013153	1.7644337234485528e-35
316956.7463043491	1.777909613409752e-35
319153.78551007615	1.7914977186973508e-35
321366.05386403174	1.8051991104709593e-35
323593.6569296283	1.81901487169043e-35
325836.70100200875	1.8329460977223263e-35
328095.293113119	1.846993896673435e-35
330369.5410368148	1.8611593892105085e-35
332659.5532940045	1.8754437091557463e-35
334965.43915782764	1.8898480030328582e-35
337287.3086588689	1.9043734312220666e-35
339625.27259040845	1.9190211663741722e-35
341979.44251370884	1.9337923989652703e-35
344349.9307633385	1.948688323386322e-35
346736.85045253165	1.9637101580296148e-35
349140.3154785861	1.9788591320032172e-35
351560.44052829815	1.994136488578009e-35
353997.3410834347	2.009543485859612e-35
356451.13342624425	2.025081396906405e-35
358921.93464500527	2.0407515096277852e-35
361409.86263961333	2.056555127114893e-35
363915.03612720716	2.0724935679356804e-35
366437.57464783324	2.0885681670319046e-35
368977.59857015027	2.1047802740968868e-35
371535.2290971725	2.1211312559148217e-35
374110.5882720533	2.1376224952289983e-35
376703.79898390884	2.1542553914717171e-35
379314.98497368186	2.171031360866199e-35
381944.2708400465	2.1879518361596685e-35
384591.78204535355	2.205018269441801e-35
387257.6449216172	2.2222321283566965e-35
389941.9866765434	2.2395948992171326e-35
392644.93539959984	2.2571080863641058e-35
395366.6200681279	2.2747732124152267e-35
398107.1705534972	2.2925918189393508e-35
400866.7176273028	2.3105654661915987e-35
403645.392967605	2.328695733644134e-35
406443.32916521275	2.3469842205180217e-35
409260.6597300109	2.3654325457340762e-35
412097.51909733017	2.3840423482430724e-35
414954.042634363	2.4028152874074667e-35
417830.3666466218	2.4217530435138676e-35
420726.6283844441	2.440857317384149e-35
423642.96604954114	2.4601298315591094e-35
426579.5188015927	2.479572330339037e-35
429536.4267648873	2.4991865781836815e-35
432513.8310350087	2.518974364015781e-35
435511.8736855686	2.538937502748869e-35
438530.6977749857	2.5590778256161757e-35
441570.4473533126	2.5793971907370173e-35
444631.2674691087	2.599897479018086e-35
447713.3041763626	2.62058059580556e-35
450816.7045414602	2.641448471659558e-35
453941.6166502032	2.662503051794918e-35
457088.18961487507	2.683746333130551e-35
460256.57358135603	2.705180312987155e-35
463446.9197362881	2.726807030302318e-35
466659.3803142887	2.748628528894112e-35
469894.10860521544	2.7706468921318566e-35
473151.2589614805	2.7928642467976267e-35
476430.9868054157	2.8152827296326107e-35
479733.44863668917	2.837904505924904e-35
483058.8020397727	2.860731772756365e-35
486407.2056914616	2.88376675586708e-35
489778.8193684462	2.907011710623734e-35
493173.80395493575	2.930468922271172e-35
496592.321450336	2.954140706217629e-35
500034.5349769784	2.9780294099551724e-35
503500.6087879047	3.002137412357378e-35
506990.7082747043	3.026467123085311e-35
510504.9999754062	3.0510209859337995e-35
514043.651582426	3.075801476848455e-35
517606.8319505676	3.100811099276439e-35
521194.71110508044	3.126052406169035e-35
524807.4602497725	3.1515279718859595e-35
528445.2517751805	3.1772404103453956e-35
532108.2592667942	3.203192371356685e-35
535796.6575133416	3.229386542215795e-35
539510.6225151276	3.2558256413451374e-35
543250.3314924332	3.282512445015168e-35
547015.9628939716	3.3094497594096346e-35
550807.6964054034	3.3366403795993275e-35
554625.7129579107	3.3640871981942284e-35
558470.1947368308	3.391793151302109e-35
562341.3251903491	3.4197611840843434e-35
566239.2890382532	3.447994295798475e-35
570164.2722807475	3.476495540868273e-35
574116.4622073276	3.5052680021329337e-35
578096.0474057181	3.534314779892084e-35
582103.2177708715	3.5636391115732014e-35
586138.1645140288	3.593244182890528e-35
590201.0801718443	3.623133261079708e-35
594292.1586155727	3.6533096620853646e-35
598411.5950603198	3.6837767420456557e-35
602559.5860743577	3.714537914067305e-35
606736.3295885054	3.7455966366606635e-35
610942.0249055721	3.7769564219219516e-35
615176.8727098682	3.808620827174753e-35
619441.0750767814	3.8405934668976195e-35
623734.8354824194	3.8728780075003285e-35
628058.358813318	3.905478169430045e-35
632411.8513762195	3.938397728382637e-35
636795.5209079159	3.9716405144761966e-35
641209.5765851616	4.0052104175822184e-35
645654.2290346556	4.0391113823353143e-35
650129.6903430906	4.0733474142020797e-35
654636.1740672749	4.1079225785562776e-35
659173.8952443212	4.1428410022860713e-35
663743.0704019087	4.1781069055277825e-35
668343.9175686146	4.21372447890441e-35
672976.6562843177	4.2496980702742946e-35
677641.5076106751	4.2860320659418095e-35
682338.6941416695	4.3227309093250157e-35
687068.4400142321	4.3597991195615014e-35
691830.9709189364	4.3972412893820904e-35
696626.5141107687	4.4350620755722515e-35
701455.2984199713	4.473266208234302e-35
706317.554262962	4.511858492319513e-35
711213.513653329	4.5508438072669844e-35
716143.410212902	4.590227108757474e-35
721107.4791828996	4.6300134317607936e-35
726105.9574351547	4.670207886552628e-35
731139.0834834174	4.7108156679981937e-35
736207.0974947361	4.751842052037909e-35
741310.2413009175	4.793292398783454e-35
746448.7584100665	4.835172152005512e-35
751622.8940182055	4.877486847446191e-35
756832.8950209745	4.92024210493979e-35
762079.010025412	4.963443636692382e-35
767361.489361819	5.007097247278307e-35
772680.5850957023	5.051208840520894e-35
778036.551039804	5.0957844012868e-35
783429.6427662119	5.140830026829256e-35
788860.1176185544	5.186351910020041e-35
794328.2347242816	5.23235634499336e-35
799834.2550070285	5.278849729564123e-35
805378.4411990666	5.325838567921214e-35
810961.0578538409	5.373329472402771e-35
816582.3713585924	5.421329165901269e-35
822242.6499470712	5.469844483063785e-35
827942.1637123341	5.518882372850843e-35
833681.1846196344	5.568449901141569e-35
839459.9865193975	5.618554253193534e-35
845278.8451602899	5.669202737278444e-35
851138.0382023767	5.720402787660121e-35
857037.8452303697	5.772161960808073e-35
862978.5477669705	5.82448795590234e-35
868960.4292863017	5.877388578255123e-35
874983.775227436	5.930871792353251e-35
881048.8730080139	5.984945692840791e-35
887156.0120379607	6.039618514616177e-35
893305.4837332951	6.094898636482031e-35
899497.5815300352	6.150794604422578e-35
905732.6008982001	6.207314993080568e-35
912010.8393559096	6.264468769409465e-35
918332.5964835808	6.322264862929143e-35
924698.1739382225	6.380712401184606e-35
931107.8754678302	6.439820718817609e-35
937562.0069258803	6.499599277149475e-35
944060.8762859233	6.560057720450465e-35
950604.7936562813	6.6212058672352e-35
957194.0712948445	6.683053712280282e-35
963829.0236239705	6.745611457196526e-35
970509.9672454896	6.808889421537837e-35
977237.2209558106	6.87289817946971e-35
984011.1057611336	6.937648478077697e-35
990831.9448927676	7.003151262413021e-35
997700.0638225533	7.069417674284068e-35
1.0046157902783952e6	7.136459080786931e-35
1.0115794542598986e6	7.204287042907379e-35
1.0185913880541169e6	7.272913343971013e-35
1.0256519262514077e6	7.342349965602617e-35
1.0327614057613974e6	7.412608929720575e-35
1.0399201658290593e6	7.483703454508227e-35
1.0471285480508996e6	7.555645458759856e-35
1.0543868963912588e6	7.628448146073443e-35
1.0616955571987245e6	7.702124708597896e-35
1.069054879222658e6	7.776688587190001e-35
1.076465213629835e6	7.852153482657028e-35
1.0839269140212035e6	7.92853336938971e-35
1.0914403364487565e6	8.003142502849284e-35
1.099005839432521e6	8.084095367418573e-35
1.1066237839776662e6	8.163306806860212e-35
1.11429453359173e6	8.243491904852788e-35
1.1220184543019633e6	8.324666059126933e-35
1.1297959146727978e6	8.406845001322722e-35
1.1376272858234309e6	8.490044326957477e-35
1.1455129414455355e6	8.574281120604043e-35
1.1534532578210924e6	8.659571690141422e-35
1.1614486138403427e6	8.745933037146729e-35
1.169499391019871e6	8.833382508201194e-35
1.1776059735208072e6	8.921937803179639e-35
1.1857687481671602e6	9.011616983755646e-35
1.1939881044642732e6	9.10243892491136e-35
1.202264434617413e6	9.194421538182659e-35
1.2105981335504823e6	9.287584511891004e-35
1.2189895989248664e6	9.381947437350834e-35
1.2274392311584072e6	9.477530297288256e-35
1.2359474334445104e6	9.574353415596867e-35
1.244514611771385e6	9.672437883208579e-35
1.253141174941416e6	9.771804892906194e-35
1.2618275345906706e6	9.87247620010489e-35
1.2705741052085415e6	9.974474025003601e-35
1.2793813041575246e6	1.007782106407038e-34
1.288249551693134e6	1.0182540500138715e-34
1.297179270983956e6	1.0288656026092964e-34
1.3061708881318416e6	1.0396192010243503e-34
1.3152248321922384e6	1.0505172794286048e-34
1.3243415351946645e6	1.0615623909525563e-34
1.333521432163324e6	1.0727571069598443e-34
1.3427649611378638e6	1.084104060805545e-34
1.3520725631942772e6	1.0956059737475196e-34
1.36144468246595e6	1.1072655901187395e-34
1.3708817661648535e6	1.119085738063373e-34
1.3803842646028849e6	1.1310692935003155e-34
1.3899526312133532e6	1.1432192075341083e-34
1.399587322572618e6	1.1555372389046155e-34
1.4092887984218746e6	1.1680289727819696e-34
1.4190575216890923e6	1.1806963221353249e-34
1.428893958511103e6	1.193542515280777e-34
1.4387985782558455e6	1.206572178444639e-34
1.4487718535447617e6	1.2197860521490025e-34
1.4588142602753486e6	1.233188921655047e-34
1.4689262776438668e6	1.2467843009345526e-34
1.4791083881682074e6	1.2605758368325346e-34
1.4893610777109151e6	1.2745672293448386e-34
1.4996848355023735e6	1.2887622761741545e-34
1.5100801541641485e6	1.3031648658717622e-34
1.5205475297324955e6	1.3177789799902617e-34
1.53108746168203e6	1.3326086961428216e-34
1.5417004529495595e6	1.347658191433124e-34
1.5523870099580823e6	1.362931736363883e-34
1.563147642640954e6	1.3784337617731531e-34
1.5739828644662194e6	1.3941686926804663e-34
1.5848931924611137e6	1.410141161356793e-34
1.5958791472367325e6	1.4263558856245227e-34
1.6069412530128772e6	1.4428176940398277e-34
1.6180800376430657e6	1.4595315635793286e-34
1.6292960326397223e6	1.4765025538014015e-34
1.6405897731995394e6	1.493735909986092e-34
1.651961798229015e6	1.511236944770093e-34
1.6634126503701694e6	1.5290111420928014e-34
1.6749428760264374e6	1.5470641448390932e-34
1.6865530253887412e6	1.5654017135778277e-34
1.6982436524617444e6	1.5840297636934722e-34
1.7100153150902877e6	1.602954362049026e-34
1.721868574986007e6	1.6221817630345117e-34
1.733803997754138e6	1.6417183729428937e-34
1.7458221529205039e6	1.6615707316410188e-34
1.7579236139586926e6	1.6817456122166042e-34
1.770108958317421e6	1.7022499360655655e-34
1.7823787674480896e6	1.7230908123466995e-34
1.7947336268325264e6	1.7442755793564562e-34
1.8071741260109271e6	1.7658118137316496e-34
1.8197008586099835e6	1.7877069821480536e-34
1.8323144223712115e6	1.8099692355821748e-34
1.8450154191794735e6	1.8326066759615188e-34
1.8578044550916986e6	1.855627693265453e-34
1.8706821403658008e6	1.879040861818619e-34
1.8836490894898006e6	1.9028550656837596e-34
1.8967059212111463e6	1.9270794470220024e-34
1.9098532585662382e6	1.951723333867892e-34
1.9230917289101584e6	1.9767963893942232e-34
1.9364219639466072e6	2.00230852070187e-34
1.949844599758045e6	2.0282699382611273e-34
1.9633602768360467e6	2.054691195744616e-34
1.9769696401118606e6	2.081583074449292e-34
1.9906733389871868e6	2.1089567114230425e-34
2.004472027365161e6	2.136823597368236e-34
2.0183663636815608e6	2.1651955494909684e-34
2.0323570109362218e6	2.1940847477581698e-34
2.0464446367246741e6	2.223503720072789e-34
2.0606299132700001e6	2.2534654176609022e-34
2.07491351745491e6	2.283983186035485e-34
2.0892961308540397e6	2.315070714393983e-34
2.1037784397664755e6	2.3467422493608293e-34
2.118361135248502e6	2.3790122183746473e-34
2.1330449131465764e6	2.4118959597017477e-34
2.1478304741305336e6	2.4454088783056193e-34
2.1627185237270202e6	2.4795670303001064e-34
2.177709772353159e6	2.51438701119447e-34
2.192804935350449e6	2.549885911163322e-34
2.2080047330189e6	2.5860813969441636e-34
2.223309890651403e6	2.6229917095340624e-34
2.2387211385683394e6	2.660635488238052e-34
2.254239212152429e6	2.6990327872066457e-34
2.2698648518838217e6	2.738203207420797e-34
2.28559880337543e6	2.778167624906003e-34
2.3014418174085086e6	2.818947632423318e-34
2.3173946499684784e6	2.8605655138241464e-34
2.3334580622810028e6	2.9030432802680972e-34
2.349632820848307e6	2.9464074253154353e-34
2.3659196974857585e6	2.990679958668329e-34
2.38231946935869e6	3.035887233486723e-34
2.3988329190194905e6	3.082055692817379e-34
2.41546083444494e6	3.1292126720041556e-34
2.4322040090738153e6	3.177386452603103e-34
2.4490632418447454e6	3.2266064182583714e-34
2.466039337234339e6	3.276903030134135e-34
2.4831331052955706e6	3.3283077839025417e-34
2.5003453616964314e6	3.380853376474688e-34
2.5176769277588557e6	3.434574004078963e-34
2.5351286304979078e6	3.489504046080582e-34
2.5527013026612466e6	3.545680834569872e-34
2.5703957827688637e6	3.603142013021876e-34
2.5882129151530913e6	3.661926983793622e-34
2.6061535499988953e6	3.722076603682504e-34
2.624218543384441e6	3.7836333617968326e-34
2.642408757321947e6	3.846641602657595e-34
2.6607250597988097e6	3.911147094167782e-34
2.679168324819032e6	3.977197520035554e-34
2.6977394324449203e6	4.044842630562042e-34
2.716439268839082e6	4.11413286815874e-34
2.7352687263067123e6	4.185125502854567e-34
2.7542287033381662e6	4.2578733512489985e-34
2.7733201046518404e6	4.332435826509707e-34
2.7925438412373383e6	4.408873646164107e-34
2.8119008303989405e6	4.487249765852036e-34
2.8313919957993794e6	4.567631103584118e-34
2.8510182675039093e6	4.6500863368693205e-34
2.870780582024691e6	4.7346873241495294e-34
2.890679882365476e6	4.8215090305233275e-34
2.910717118066605e6	4.9106304105635475e-34
2.930893245250321e6	5.0021313596760285e-34
2.951209226666386e6	5.096101896549439e-34
2.971666031738026e6	5.192627211549053e-34
2.992264636608189e6	5.2918025633437365e-34
3.013006024186121e6	5.393725551716303e-34
3.0338911841942705e6	5.49849882622176e-34
3.054921113215513e6	5.606229803912479e-34
3.076096814740708e6	5.71703092179098e-34
3.09741929921658e6	5.83102022056358e-34
3.118889584093937e6	5.948321065403883e-34
3.1405086938762176e6	6.069063138634707e-34
3.1622776601683795e6	6.1933825940988275e-34
3.184197521726125e6	6.321422115887221e-34
3.206269324505466e6	6.453332090469314e-34
3.2284941217126353e6	6.589270164765929e-34
3.250872973854344e6	6.729402501357682e-34
3.273406948788382e6	6.873903442791797e-34
3.2960971217745775e6	7.02295699450106e-34
3.318944575526104e6	7.1767564821574865e-34
3.3419504002611428e6	7.335505975513389e-34
3.3651156937549077e6	7.499420776397925e-34
3.3884415613920256e6	7.6687275897702625e-34
3.4119291162192854e6	7.84366620666163e-34
3.4355794789987467e6	8.024489648434624e-34
3.45939377826122e6	8.211465380526869e-34
3.483373150360118e6	8.404876508928573e-34
3.5075187395256804e6	8.605021913835228e-34
3.53183169791957e6	8.812218514734576e-34
3.5563131856898535e6	9.02680355404953e-34
3.5809643710263604e6	9.249132527230348e-34
3.6057864302164246e6	9.479584046680509e-34
3.630780547701014e6	9.718558595740867e-34
3.6559479161312487e6	9.96648338968341e-34
3.681289736425314e6	1.0223813960413669e-33
3.7068072178257597e6	1.0491030841747208e-33
3.7325015779572055e6	1.0768649492308685e-33
3.758374042884441e6	1.1057218652464731e-33
3.7844258471709327e6	1.1357323533937785e-33
3.81065823393773e6	1.166958851112852e-33
3.8370724549227874e6	1.1994684142137436e-33
3.8636697705406914e6	1.2333322609672364e-33
3.890451449942806e6	1.268627023706821e-33
3.9174187710778303e6	1.3054347697437708e-33
3.944573020752784e6	1.3438434907665889e-33
3.971915494694403e6	1.3839477386637326e-33
3.9994474976109746e6	1.4258491820401905e-33
4.027170343254591e6	1.4696572057968129e-33
4.0550853544838377e6	1.5154897454185199e-33
4.0831938633269207e6	1.563473937133929e-33
4.1114972110452224e6	1.6137471655436612e-33
4.139996748197304e6	1.6664579664275383e-33
4.1686938347033537e6	1.7217671561989788e-33
4.197589839910075e6	1.7798490784874384e-33
4.22668614265603e6	1.840893371545637e-33
4.25598413133743e6	1.9051051863404537e-33
4.285485203974395e6	1.9727089171722018e-33
4.315190768277653e6	2.0439487746640412e-33
4.345102241715715e6	2.119091295040204e-33
4.375221051582521e6	2.1984288514694414e-33
4.405548635065533e6	2.2822807879765544e-33
4.436086439314325e6	2.3709981003497657e-33
4.466835921509632e6	2.4649665435677027e-33
4.49779854893288e6	2.5646110477482635e-33
4.528975799036208e6	2.6704007871611522e-33
4.560369159512961e6	2.782854444796723e-33
4.591980128368687e6	2.902547000792291e-33
4.623810213992603e6	3.030117123568632e-33
4.65586093522959e6	3.1662759184464184e-33
4.688133821452653e6	3.311816666805166e-33
4.720630412635906e6	3.4676274738933344e-33
4.753352259428054e6	3.6347038512943786e-33
4.786300923226384e6	3.814167362445894e-33
4.819477976251273e6	4.0072793646345075e-33
4.852885001621211e6	4.215471116579919e-33
4.886523593428335e6	4.4403660953338186e-33
4.920395356814508e6	4.683813748244261e-33
4.9545019080479015e6	4.9479253752506895e-33
4.988844874600122e6	5.2351262229846004e-33
5.e6	5.333379078785578e-33
5.017358742547519e6	5.4914315820976965e-33
5.023425895223871e6	5.548208240518604e-33
5.034777750283592e6	5.6566526894949596e-33
5.052257232433822e6	5.829485635764879e-33
5.05824662003114e6	5.890400058829382e-33
5.069797398950144e6	6.0104073706907375e-33
5.087398460513434e6	6.199936152783756e-33
5.093308710571954e6	6.26545121066055e-33
5.105060628535963e6	6.398628835746625e-33
5.122784115164008e6	6.607089810556351e-33
5.128613839913649e6	6.677738569589824e-33
5.140569133280339e6	6.825973798100405e-33
5.158415896506795e6	7.055992583041553e-33
5.164163692720709e6	7.132392196394719e-33
5.176324619206891e6	7.297915533767626e-33
5.19429551648832e6	7.552585223459548e-33
5.19995996533516e6	7.635453262239633e-33
5.21232880420561e6	7.820917230328212e-33
5.230424698962643e6	8.103910460402565e-33
5.2360043658575015e6	8.194086073500444e-33
5.248583418115337e6	8.40265687945554e-33
5.266805179774175e6	8.718356784237009e-33
5.272298614228227e6	8.816826072344432e-33
5.285090202806903e6	9.052309956020672e-33
5.303438706841089e6	9.405952781334058e-33
5.308844442309883e6	9.513881301496979e-33
5.321850912266798e6	9.780878649990648e-33
5.340327040239262e6	1.0178823050233875e-32
5.345643593969716e6	1.0297596563415546e-32
5.3588673126814645e6	1.0601707490373192e-32
5.3774719522868935e6	1.105165526887827e-32
5.382697825162883e6	1.1182930929153347e-32
5.396141182522133e6	1.153101521213493e-32
5.414875227629625e6	1.2042397933822733e-32
5.420008904016238e6	1.2188171991938834e-32
5.433674312630298e6	1.258869754387492e-32
5.452538663326289e6	1.3173137293261675e-32
5.457578610912709e6	1.33358269114565e-32
5.471468506303703e6	1.3799313889458727e-32
5.490464068935248e6	1.4471243616810917e-32
5.4954087385762455e6	1.465379758407875e-32
5.509525579383058e6	1.5193423441606447e-32
5.528653266601342e6	1.597089990357575e-32
5.533501092157367e6	1.617693768050524e-32
5.547847360339227e6	1.680933471488236e-32
5.567108091143439e6	1.7715118714111762e-32
5.571857489319298e6	1.794912580197837e-32
5.586435690361101e6	1.8695449873045465e-32
5.605830390142551e6	1.9758471732973948e-32
5.610479760324705e6	2.0026006716950938e-32
5.625292423444047e6	2.0913403658924456e-32
5.64482202403066e6	2.2170716556472182e-32
5.649369748123025e6	2.2478768833085147e-32
5.664419426478991e6	2.3542312797934146e-32
5.684084866180074e6	2.504175720001669e-32
5.688529308438415e6	2.539912977565517e-32
5.703818579342116e6	2.668453154415878e-32
5.723620802993425e6	2.8488348279453173e-32
5.727960309858292e6	2.890621169600658e-32
5.743491774985182e6	3.047350321926301e-32
5.763431733994322e6	3.266329653700265e-32
5.767664633922507e6	3.31559068548153e-32
5.783440919526443e6	3.508452809799207e-32
5.8035195719186e6	3.7768080474275043e-32
5.807644175213121e6	3.8353732309980326e-32
5.823667932342283e6	4.0749603175714353e-32
5.843886242806225e6	4.407031840951825e-32
5.847900841444807e6	4.4772614066374104e-32
5.864174746159397e6	4.7777987516268623e-32
5.884533686093845e6	5.192802138335507e-32
5.88843655355589e6	5.2777557993703e-32
5.904963307147654e6	5.65848340126792e-32
5.925463854707917e6	6.182337785667993e-32
5.929253245799998e6	6.285997963561449e-32
5.946035575013606e6	6.773096606235361e-32
5.966678715158614e6	7.440931424090799e-32
5.970352865838369e6	7.568483808965463e-32
5.987393523094642e6	8.197672269924639e-32
6.008180247634258e6	9.057040459746273e-32
6.011737374832781e6	9.215171842031508e-32
6.029039138453812e6	1.003483015714828e-31
6.049970446096465e6	1.114899331242845e-31
6.053408747539137e6	1.1346001951334448e-31
6.070974421975243e6	1.2419473372738805e-31
6.092051318375958e6	1.3867583572736493e-31
6.0953689724016925e6	1.4112622497198446e-31
6.113201388460348e6	1.5514562213067055e-31
6.134424886269021e6	1.7378796158639822e-31
6.1376200516479425e6	1.767849061513298e-31
6.155722066724586e6	1.94710863665896e-31
6.177093185634644e6	2.178735854165819e-31
6.180164001384159e6	2.213659557058112e-31
6.198538499694937e6	2.4298662033480066e-31
6.220058266492354e6	2.693947980730657e-31
6.223002851691595e6	2.7304561798877544e-31
6.241652744508062e6	2.95973618116234e-31
6.263322193120647e6	3.2109761179471846e-31
6.266138646723354e6	3.2414784308361046e-31
6.285066872609143e6	3.4274848217209935e-31
6.306887044156255e6	3.5881453528489877e-31
6.309573444801933e6	3.6031071445154597e-31
6.328782969851399e6	3.6754456284680935e-31
6.350754912693953e6	3.6800862108595727e-31
6.353309318517437e6	3.6752318110865905e-31
6.37280313659632e6	3.6035919218495677e-31
6.3949279063871475e6	3.457615793599382e-31
6.397348354826482e6	3.4382100535427016e-31
6.417129487814531e6	3.2603691425428476e-31
6.439408147549129e6	3.0319819587338943e-31
6.441692655151773e6	3.0076019928846143e-31
6.461764153187469e6	2.7906505526206604e-31
6.484197773255048e6	2.5505027673214074e-31
6.486344335482385e6	2.5280162429820193e-31
6.506709277209674e6	2.3210993303617045e-31
6.5292989354446e6	2.10797908915259e-31
6.531305526474723e6	2.0899721636403063e-31
6.551967019291822e6	1.913648005972381e-31
6.574713801025365e6	1.7385799132077935e-31
6.576578373554204e6	1.7250914160813344e-31
6.597539553864474e6	1.582021527111244e-31
6.620444551976996e6	1.4425816152889422e-31
6.622165037017619e6	1.4327716396833135e-31
6.643429070482559e6	1.3186061841114945e-31
6.666493385456e6	1.2084027480668457e-31
6.66806769213622e6	1.2013546029776002e-31
6.68963777393056e6	1.1103609477219271e-31
6.712862513901323e6	1.0230091233569201e-31
6.714288529259523e6	1.0179729914990866e-31
6.736167884328464e6	9.45034062084322e-32
6.759554165140633e6	8.752793214607613e-32
6.7608297539198175e6	8.716970005898829e-32
6.783021637238369e6	8.12733766710562e-32
6.80657058249737e6	7.565217684486574e-32
6.807693586937414e6	7.539903899363671e-32
6.830201283771986e6	7.058772630119013e-32
6.853914024898519e6	6.601390690912876e-32
6.854882264526615e6	6.583703207923531e-32
6.8777090906987265e6	6.187320627187294e-32
6.901586766983159e6	5.811563537708025e-32
6.902398038402419e6	5.799437917139087e-32
6.9255473405546285e6	5.469767661296952e-32
6.9495910992116975e6	5.158138936817173e-32
6.950243175887967e6	5.150089691638599e-32
6.973718331752031e6	4.873363601148679e-32
6.99792932797599e6	4.6125434914404825e-32
6.9984199600227345e6	4.6074963190222055e-32
7.022224378689987e6	4.3731378569427986e-32
7.046603775710106e6	4.152916229685968e-32
7.046930689671469e6	4.150089271093435e-32
7.071067811865475e6	3.949916762200929e-32
7.095616781001919e6	3.7624011842058996e-32
7.0957776796338875e6	3.761221929467103e-32
7.120250977985372e6	3.588870054875193e-32
7.144963260755133e6	3.4279945380041414e-32
7.144970698705471e6	3.4279479724666635e-32
7.169776240079149e6	3.2784452690527816e-32
7.194489780036995e6	3.1402600146014306e-32
7.194667900054104e6	3.139300472549742e-32
7.219645977612491e6	3.009568518979138e-32
7.244359600749901e6	2.8900464238503856e-32
7.244710772774396e6	2.8884073550696236e-32
7.269862586601561e6	2.775065023084333e-32
7.294575102545687e6	2.6710123024940085e-32
7.295101721200893e6	2.668868964052091e-32
7.320428479728134e6	2.5692161734330596e-32
7.345138681571149e6	2.478080906537891e-32
7.345843166391558e6	2.4755656548241604e-32
7.37134608645551e6	2.38743036369235e-32
7.396052750582377e6	2.30715835727773e-32
7.396937546244198e6	2.3043716430702586e-32
7.422617853145248e6	2.2259933625768538e-32
7.447319739059891e6	2.154918876568522e-32
7.448387315613521e6	2.1519373575418908e-32
7.474246243174709e6	2.081879132905114e-32
7.498942093324558e6	2.018642040156049e-32
7.500194946429097e6	2.0155244376118855e-32
7.526233737055352e6	1.9526049736652186e-32
7.550922276654339e6	1.896086247401115e-32
7.552362927814134e6	1.8928777095549845e-32
7.578582832552005e6	1.8361201886440145e-32
7.6032627694018185e6	1.7853940070097744e-32
7.604893766205051e6	1.7821294355869193e-32
7.631296044802807e6	1.7307197580647758e-32
7.6559660691125635e6	1.685014942160241e-32
7.657789985471933e6	1.6817210424931954e-32
7.68437590644007e6	1.6349772047160845e-32
7.709034690644301e6	1.5936471561304532e-32
7.71105412703972e6	1.5903447784425647e-32
7.737824967711957e6	1.5476918806002103e-32
7.762471166286917e6	1.5101914893311677e-32
7.76468875001041e6	1.5068968151626982e-32
7.791645796605005e6	1.467847404267677e-32
7.816278045883297e6	1.4337148541325363e-32
7.8186964312859485e6	1.4304400349992875e-32
7.845840978967511e6	1.394578780841222e-32
7.870457896950986e6	1.3634202295047e-32
7.873079765692045e6	1.3601748421342782e-32
7.90041311863379e6	1.327145872341574e-32
7.925013304804718e6	1.2986241330032532e-32
7.927841366102853e6	1.2954154059709365e-32
7.955364837549203e6	1.264912356386821e-32
7.979946872679766e6	1.2387372406217695e-32
7.982983863566507e6	1.235570604934956e-32
8.010698775896235e6	1.2073285444326172e-32
8.035261221856173e6	1.183249207872459e-32
8.0385099074315205e6	1.1801287132033949e-32
8.066417592221275e6	1.1539174764632975e-32
8.090958991783824e6	1.1317161364939658e-32
8.094422165474104e6	1.1286446959794015e-32
8.122523963562367e6	1.1042635086601468e-32
8.147042840208396e6	1.0837503327788584e-32
8.150723324026272e6	1.0807300033475646e-32
8.17902058557782e6	1.0580030412642449e-32
8.203515443298183e6	1.0390119197538111e-32
8.207416088105e6	1.0360440369233524e-32
8.235910172675737e6	1.0148167359901624e-32
8.260379495771788e6	9.972017366553806e-33
8.264503181542131e6	9.942871201844172e-33
8.293195458144422e6	9.744230875267188e-33
8.31763771102671e6	9.580556260679615e-33
8.321987347115258e6	9.551945758059742e-33
8.350879194283714e6	9.365731512908481e-33
8.375292821268827e6	9.213395095744694e-33
8.379871346679496e6	9.185320406726973e-33
8.408964152537163e6	9.010459842322324e-33
8.433347577642754e6	8.86845255756822e-33
8.438157961300187e6	8.840911220304629e-33
8.467453123625288e6	8.676449178233725e-33
8.49180475036314e6	8.543873527610357e-33
8.496849991386509e6	8.516860554232066e-33
8.52634891767958e6	8.361943641270366e-33
8.550667128846833e6	8.237998572699074e-33
8.555950256826045e6	8.21150750672485e-33
8.58565436437755e6	8.065371015675821e-33
8.609937521846008e6	7.949339843054311e-33
8.615461597120192e6	7.923362781583701e-33
8.64537231307866e6	7.785319894789963e-33
8.669618757582165e6	7.676559505917227e-33
8.675386871520696e6	7.651087380240598e-33
8.70550563296125e6	7.520519487342851e-33
8.729713683881115e6	7.418451654279747e-33
8.735728959166957e6	7.39347564018279e-33
8.766057213160375e6	7.269823433985629e-33
8.790225168308841e6	7.173926750632703e-33
8.79649075922437e6	7.149436532997039e-33
8.82702996290657e6	7.032194689380003e-33
8.851156098308353e6	6.941998148567393e-33
8.857675191023618e6	6.91798337036312e-33
8.888426811665721e6	6.806693210166565e-33
8.912509381337455e6	6.721770230706661e-33
8.919285194200937e6	6.698219954946405e-33
8.950250709279742e6	6.592464881703028e-33
8.974287945007484e6	6.512428494842202e-33
8.98132372883937e6	6.489332415214253e-33
9.012504626108317e6	6.388732182994409e-33
9.036494737223014e6	6.313230382963129e-33
9.043793775610905e6	6.290577644636916e-33
9.075191553171622e6	6.194785766968332e-33
9.099132726322515e6	6.123497839181444e-33
9.106698335919807e6	6.101277480634941e-33
9.138314502294019e6	6.009977451109629e-33
9.162204901219998e6	5.942610862926287e-33
9.170040432046734e6	5.920812612813329e-33
9.201876506248761e6	5.833713651412937e-33
9.22571427154763e6	5.770000896226366e-33
9.233823107293967e6	5.748614027100166e-33
9.265880618903736e6	5.665449945955131e-33
9.289663867799362e6	5.605145994458762e-33
9.298049426131636e6	5.584160193633604e-33
9.330329915368099e6	5.504686061012114e-33
9.354056741475519e6	5.4475661956196156e-33
9.362722474344935e6	5.4269712294638945e-33
9.39522749214014e6	5.3509604444391694e-33
9.418895965228414e6	5.296819370430074e-33
9.427845359182406e6	5.2766052290003435e-33
9.460576467255978e6	5.203852424188697e-33
9.48418463300897e6	5.15249770394914e-33
9.49342120950522e6	5.1326548826046307e-33
9.526379980439391e6	5.062966609034988e-33
9.549925860214358e6	5.014224374999446e-33
9.559453175937448e6	4.9947432359592245e-33
9.592641193252658e6	4.927942067684142e-33
9.616122783836646e6	4.881650751899589e-33
9.625944431017539e6	4.8625220830490094e-33
9.65936328924847e6	4.798443576629498e-33
9.68277856261249e6	4.754453848849636e-33
9.692898169350673e6	4.7356685636211986e-33
9.726549474122865e6	4.6741602767237425e-33
9.749896377173869e6	4.632334020166532e-33
9.760317607762266e6	4.613883369561849e-33
9.794202975869298e6	4.554803686416261e-33
9.817479430199845e6	4.515012928440254e-33
9.828205985452529e6	4.496888373043229e-33
9.862327044933619e6	4.4401056673692546e-33
9.885530946569387e6	4.402231705608654e-33
9.896566564152084e6	4.384424946924705e-33
9.930924954370381e6	4.329816660743949e-33
9.95405417351527e6	4.293749230120534e-33
9.965402628278691e6	4.276252265720495e-33
1.e7	4.21807269570469e-33
1.0023052380778996e7	4.183770074588352e-33
1.0092528860766845e7	4.0834012342734356e-33
1.0162486928706955e7	3.986693445220189e-33
1.023292992280754e7	3.893464114179388e-33
1.030386120441616e7	3.8035394261727356e-33
1.0375284158180127e7	3.7167613404858854e-33
1.0447202192208001e7	3.632979430595113e-33
1.0519618738232229e7	3.552051355257677e-33
1.0592537251772888e7	3.473844571995616e-33
1.0665961212302579e7	3.398233755522593e-33
1.0739894123412447e7	3.325102407348875e-33
1.081433951297938e7	3.254339680195006e-33
1.0889300933334334e7	3.1858380491471874e-33
1.0964781961431852e7	3.1195016142723635e-33
1.104078619902073e7	3.0552376992364066e-33
1.1117317272815911e7	2.992956613080922e-33
1.1194378834671514e7	2.9325756024051198e-33
1.1271974561755104e7	2.874015796495734e-33
1.1350108156723151e7	2.817202410950186e-33
1.1428783347897718e7	2.7620649748885746e-33
1.1508003889444359e7	2.708535862932632e-33
1.158777356155126e7	2.6565517841493826e-33
1.1668096170609625e7	2.6060519243460788e-33
1.1748975549395295e7	2.5569788606847026e-33
1.1830415557251647e7	2.509273802147591e-33
1.191242008027375e7	2.462897356738078e-33
1.1994993031493789e7	2.4177823779250606e-33
1.2078138351067802e7	2.3739000593087745e-33
1.216186000646368e7	2.3311917697941917e-33
1.2246161992650487e7	2.289619101643314e-33
1.233104833228909e7	2.249141309949719e-33
1.2416523075924112e7	2.209719260182028e-33
1.2502590302177202e7	2.1713157883035514e-33
1.2589254117941672e7	2.133895256928345e-33
1.2676518658578455e7	2.097423735769947e-33
1.2764388088113438e7	2.0618686409663718e-33
1.2852866599436155e7	2.0271989832571768e-33
1.294195841449986e7	1.9933848839731615e-33
1.3031667784522993e7	1.9603976455295802e-33
1.3121998990192031e7	1.9282103542373313e-33
1.3212956341865752e7	1.8967967026060953e-33
1.330454417978091e7	1.8661315900467193e-33
1.339676687425935e7	1.8361909516872563e-33
1.3489628825916536e7	1.80695153546908e-33
1.3583134465871543e7	1.7783916384010277e-33
1.367728825595849e7	1.750489661397083e-33
1.3772094688939465e7	1.7232252731161048e-33
1.3867558288718885e7	1.696579101672643e-33
1.3963683610559376e7	1.670531826667846e-33
1.406047524129914e7	1.6450654962942953e-33
1.4157937799570818e7	1.6201620222370467e-33
1.4256075936021881e7	1.5957979710340412e-33
1.4354894333536558e7	1.5719805017310467e-33
1.4454397707459275e7	1.5486701088003236e-33
1.455459080581966e7	1.5258520946246132e-33
1.4655478409559116e7	1.503535103208628e-33
1.4757065332758944e7	1.4816820923994961e-33
1.485935642287007e7	1.4602878708300872e-33
1.4962356560944334e7	1.4393382761935107e-33
1.506607066186742e7	1.4188157256434684e-33
1.5170503674593367e7	1.398727103976633e-33
1.5275660582380725e7	1.3790410166096349e-33
1.5381546403030349e7	1.3597530896542506e-33
1.5488166189124815e7	1.3408524294368584e-33
1.5595525028269537e7	1.3223285933280385e-33
1.5703628043335525e7	1.3041715214929804e-33
1.5812480392703831e7	1.2863715052609393e-33
1.5922087270511702e7	1.2689190241707133e-33
1.6032453906900415e7	1.251805016153149e-33
1.6143585568264863e7	1.235020632378646e-33
1.625548755750484e7	1.2185573794988449e-33
1.6368165214278085e7	1.2024070206895023e-33
1.648162391525508e7	1.1865614897039704e-33
1.6595869074375607e7	1.1710132124921435e-33
1.6710906143107075e7	1.1557546908168724e-33
1.6826740610704675e7	1.1407784147252671e-33
1.6943378004473284e7	1.1260776303040743e-33
1.7060823890031237e7	1.1116454895495155e-33
1.717908387157588e7	1.0974753702635695e-33
1.7298163592151016e7	1.0835609287740962e-33
1.741806873391614e7	1.0698959383065346e-33
1.753880501841761e7	1.0564744272678533e-33
1.7660378206861645e7	1.0432904799778243e-33
1.7782794100389227e7	1.0303386718870524e-33
1.7906058540352944e7	1.0176133081450965e-33
1.803017740859569e7	1.0051091502297044e-33
1.8155156627731353e7	9.928210412376877e-34
1.8281002161427427e7	9.80743940923152e-34
1.840772001468956e7	9.68873086939928e-34
1.8535316234148115e7	9.57203658859053e-34
1.8663796908346698e7	9.457310725658397e-34
1.8793168168032687e7	9.344508937425745e-34
1.8923436186449755e7	9.233588847640043e-34
1.9054607179632474e7	9.124506992393676e-34
1.9186687406702895e7	9.017226583212213e-34
1.9319683170169238e7	8.911697462506065e-34
1.9453600816226628e7	8.807891398499606e-34
1.95884467350599e7	8.705767265068401e-34
1.9724227361148536e7	8.60528016405544e-34
1.9860949173573714e7	8.506419655795352e-34
1.999861869632744e7	8.409125856888858e-34
2.0137242498623885e7	8.31337338380266e-34
2.0276827195212822e7	8.219127727812103e-34
2.041737944669529e7	8.126361728240205e-34
2.055890595984142e7	8.035041759712065e-34
2.0701413487910423e7	7.945137422083985e-34
2.0844908830972888e7	7.856619832513586e-34
2.0989398836235244e7	7.769462310714854e-34
2.113489039836647e7	7.68363196355096e-34
2.1281390459827118e7	7.599104567549616e-34
2.1428906011200584e7	7.51585260529111e-34
2.1577444091526665e7	7.433851977610743e-34
2.1727011788637448e7	7.353074099602201e-34
2.1877616239495527e7	7.273500063570333e-34
2.2029264630534563e7	7.195101350772368e-34
2.218196419800219e7	7.1178568788247946e-34
2.2335722228305314e7	7.041741152604232e-34
2.249054605835781e7	6.9667347392244605e-34
2.2646443075930595e7	6.892815876993223e-34
2.2803420720004182e7	6.819959070111645e-34
2.2961486481123623e7	6.748150709377158e-34
2.3120647901755948e7	6.677367588356674e-34
2.3280912576650083e7	6.6075902005538724e-34
2.344228815319922e7	6.538797998431122e-34
2.3604782331805773e7	6.470975757961556e-34
2.3768402866248764e7	6.4041020941526956e-34
2.3933157564053874e7	6.338125797171683e-34
2.409905428686595e7	6.273132462262393e-34
2.4266100950824153e7	6.20900256611952e-34
2.443430552693972e7	6.1457533671069965e-34
2.4603676041476272e7	6.083118809679256e-34
2.4774220576332856e7	6.021833171416418e-34
2.494594726942955e7	5.961133806788663e-34
2.51188643150958e7	5.901250196149178e-34
2.529297996446145e7	5.842170192464311e-34
2.546830252585041e7	5.7838780671341315e-34
2.564484036517717e7	5.726363676666646e-34
2.582260190634596e7	5.669609555175518e-34
2.600159563165272e7	5.613603082608634e-34
2.618183008218985e7	5.5583315974582265e-34
2.63633138582538e7	5.503781953597751e-34
2.654605561975539e7	5.449941675280344e-34
2.6730064086633112e7	5.396798228523126e-34
2.6915348039269157e7	5.344340191701957e-34
2.7101916318908427e7	5.292555226337759e-34
2.7289777828080412e7	5.241431647089575e-34
2.747894153102397e7	5.190959055563725e-34
2.7669416454115115e7	5.1411238879025505e-34
2.7861211686297704e7	5.091920863918539e-34
2.8054336379517134e7	5.043333912865786e-34
2.8248799749157075e7	4.995354945840996e-34
2.844461107447916e7	4.947973849306485e-34
2.8641779699065812e7	4.901179924225214e-34
2.884031503126606e7	4.854964198772191e-34
2.904022654464451e7	4.80930101659e-34
2.9241523778433356e7	4.764229340358068e-34
2.9444216337987613e7	4.719691615237309e-34
2.9648313895243425e7	4.67569518546124e-34
2.9853826189179596e7	4.63223159501937e-34
3.0060763026282307e7	4.589291093115044e-34
3.0269134281013057e7	4.546866395104857e-34
3.047894989627983e7	4.504949281595853e-34
3.0690219883911572e7	4.46353112389546e-34
3.0902954325135905e7	4.422604956212005e-34
3.1117163371060178e7	4.382162059400308e-34
3.1332857243155856e7	4.342195350740046e-34
3.1550046233746264e7	4.302697418235454e-34
3.1768740706497706e7	4.2636609364198045e-34
3.198895109691398e7	4.225078510478481e-34
3.2210687912834346e7	4.186943682627331e-34
3.2433961734934926e7	4.149249178907856e-34
3.265878321723358e7	4.111988507356394e-34
3.2885163087598305e7	4.075154898790108e-34
3.311311214825911e7	4.038741790312706e-34
3.3342641276323497e7	4.002743258658898e-34
3.357376142429547e7	3.9669945305357636e-34
3.380648362059816e7	3.9319642738608726e-34
3.404081897010009e7	3.89717185785236e-34
3.427677865464504e7	3.862769612387812e-34
3.451437393358563e7	3.828751873228891e-34
3.4753616144320585e7	3.7951127681240333e-34
3.499451670283573e7	3.7618469630611647e-34
3.523708710424872e7	3.7289488254567056e-34
3.5481338923357554e7	3.696413161515834e-34
3.572728381519289e7	3.6642347533311647e-34
3.597493351557423e7	3.6324083442359085e-34
3.6224299841669865e7	3.600928932042836e-34
3.6475394692560785e7	3.569791515806867e-34
3.6728230049808465e7	3.538991462518053e-34
3.698281797802662e7	3.508523459304615e-34
3.723917062545685e7	3.4783823210254e-34
3.749730022454835e7	3.4485663862709643e-34
3.77572190925416e7	3.419067755765171e-34
3.801893963205612e7	3.3898835885911037e-34
3.8282474331682265e7	3.3610089682835764e-34
3.854783576657718e7	3.3324397267449608e-34
3.881503659906482e7	3.3041718113128296e-34
3.90840895792402e7	3.2762010234762116e-34
3.935500754557774e7	3.2485232694324052e-34
3.962780342554394e7	3.221134404737309e-34
3.9902490236214206e7	3.1940308753856614e-34
4.0179081084893994e7	3.1672085177012307e-34
4.045758916974426e7	3.1406636234527334e-34
4.073802778041127e7	3.1143925281280785e-34
4.102041029866069e7	3.0883914567727716e-34
4.130475019901613e7	3.062656761618633e-34
4.159106104940221e7	3.037185079675274e-34
4.187935651179184e7	3.011972858476284e-34
4.2169650342858225e7	2.9870166779812735e-34
4.246195639463129e7	2.9623118152388096e-34
4.2756288615158625e7	2.9378576368091745e-34
4.305266104917107e7	2.9136498228860574e-34
4.335108783875289e7	2.8896837007727524e-34
4.36515832240166e7	2.865959316516644e-34
4.395416154378245e7	2.8424707339940872e-34
4.425883723626266e7	2.8192157658238015e-34
4.4565624839750335e7	2.7961914770628377e-34
4.4874538993313216e7	2.7733810423364408e-34
4.518559443749224e7	2.7508231006644274e-34
4.549880601500486e7	2.728473311449756e-34
4.581418867145336e7	2.7062392993299484e-34
4.613175745603794e7	2.684428489560597e-34
4.645152752227495e7	2.6627285475145745e-34
4.677351412871983e7	2.6412234517357717e-34
4.7097732639695294e7	2.6199425248427845e-34
4.7424198526024476e7	2.5988819976106563e-34
4.775292736576909e7	2.578010327470734e-34
4.8083934844972864e7	2.557339044332553e-34
4.841723675840994e7	2.536866356087046e-34
4.875284901033863e7	2.516589419642522e-34
4.9090787615260296e7	2.496505948453238e-34
4.943106869868354e7	2.476613733615142e-34
4.9773708497893594e7	2.456909974607868e-34
5.011872336272722e7	2.4373945579025284e-34
5.0466129756352834e7	2.4180619683221645e-34
5.081594425605605e7	2.398911571691159e-34
5.116818355403077e7	2.3799411086883052e-34
5.1522864458175644e7	2.36114845092565e-34
5.188000389289611e7	2.342531505736689e-34
5.223961889991197e7	2.3240835212459676e-34
5.2601726639070615e7	2.3058154815097666e-34
5.296634438916578e7	2.2877141103062552e-34
5.333348954876209e7	2.2697794524969823e-34
5.370317963702527e7	2.2520103923144533e-34
5.4075432294558086e7	2.23440494862017e-34
5.4450265284242116e7	2.2169614800642174e-34
5.482769649208537e7	2.199677872176762e-34
5.520774392807573e7	2.1825523090919357e-34
5.559042572704036e7	2.165583174636127e-34
5.597576014951102e7	2.1487682682563996e-34
5.6363765582595445e7	2.1321061778226564e-34
5.6754460540854715e7	2.115595343282089e-34
5.714786366718671e7	2.099233392172197e-34
5.75439937337157e7	2.0830190609957014e-34
5.79428696426881e7	2.066950753276714e-34
5.834451042737448e7	2.0510265071385826e-34
5.874893525297767e7	2.0352450093527754e-34
5.91561634175474e7	2.019604985212227e-34
5.956621435290105e7	2.0041042650906113e-34
5.997910762555095e7	1.9887415978464828e-34
6.0394862937637985e7	1.9735151250954684e-34
6.08135001278718e7	1.958423745845002e-34
6.123503917247735e7	1.94346577737687e-34
6.165950018614822e7	1.928639765397876e-34
6.2086903423006356e7	1.9139444230879727e-34
6.2517269277568586e7	1.899378131809519e-34
6.295061828571976e7	1.8849396050231395e-34
6.33869711256927e7	1.8706273130028422e-34
6.3826348619054876e7	1.856439996530393e-34
6.426877173170198e7	1.8423763536432376e-34
6.471426157485832e7	1.8284350900287102e-34
6.516283940608426e7	1.814614800314904e-34
6.561452663029053e7	1.8009141593931093e-34
6.606934480075959e7	1.787331911084931e-34
6.652731562017413e7	1.7738668333408257e-34
6.698846094165263e7	1.7605178789118914e-34
6.74528027697922e7	1.747283521576386e-34
6.792036326171845e7	1.7341627287288275e-34
6.839116472814292e7	1.7211541989246144e-34
6.88652296344276e7	1.708256531380237e-34
6.934258060165691e7	1.6954691449328714e-34
6.982324040771714e7	1.6827906119966719e-34
7.030723198838334e7	1.6702197559607848e-34
7.079457843841378e7	1.6577554741582513e-34
7.128530301265195e7	1.6453968008667508e-34
7.177942912713617e7	1.633142626933406e-34
7.227698036021702e7	1.6209916134574107e-34
7.277798045368241e7	1.6089429167509646e-34
7.328245331389041e7	1.5969954343109606e-34
7.37904230129101e7	1.5851480345467864e-34
7.430191378967014e7	1.573399679828894e-34
7.481695005111544e7	1.561750278016604e-34
7.533555637337174e7	1.5501976108857694e-34
7.585775750291838e7	1.538741153096276e-34
7.638357835776907e7	1.527379974743286e-34
7.691304402866097e7	1.5161131676790135e-34
7.744617978025188e7	1.5049395534683092e-34
7.798301105232587e7	1.493858433476923e-34
7.852356346100718e7	1.482868846825796e-34
7.906786279998252e7	1.4719698784166562e-34
7.961593504173188e7	1.4611594100616672e-34
8.016780633876792e7	1.4504395871141312e-34
8.072350302488384e7	1.439807622046493e-34
8.128305161640993e7	1.4292622308326085e-34
8.184647881347899e7	1.4188030990819903e-34
8.241381150130023e7	1.4084292892060849e-34
8.298507675144225e7	1.3981400317980258e-34
8.35603018231248e7	1.3879345378467828e-34
8.41395141645195e7	1.3778118160456561e-34
8.472274141405965e7	1.3677714209450877e-34
8.531001140175895e7	1.357812292824631e-34
8.590135215053959e7	1.3479338987349568e-34
8.649679187756935e7	1.3381351161670831e-34
8.709635899560805e7	1.3284153626596612e-34
8.770008211436346e7	1.3187739068659835e-34
8.830799004185627e7	1.3092099111041428e-34
8.892011178579484e7	1.2997227257289777e-34
8.953647655495937e7	1.2903115694848555e-34
9.01571137605957e7	1.2809753792270669e-34
9.078205301781857e7	1.2717145088463047e-34
9.141132414702502e7	1.2625272334146876e-34
9.204495717531712e7	1.253413133758578e-34
9.268298233793493e7	1.2443715900113114e-34
9.33254300796991e7	1.2354019209710858e-34
9.397233105646376e7	1.2265028440534686e-34
9.462371613657929e7	1.2176749003790053e-34
9.52796164023652e7	1.208916769142279e-34
9.594006315159331e7	1.2002278997360444e-34
9.660508789898133e7	1.1916075820917083e-34
9.727472237769651e7	1.1830485701216695e-34
9.794899854086989e7	1.174570179373543e-34
9.862794856312105e7	1.1661518173652453e-34
9.931160484209338e7	1.1577995272968657e-34
1.e8	1.149513291265267e-34
